Implicit multirate GARK methods

This work considers multirate generalized-structure additively partitioned Runge-Kutta (MrGARK) methods for solving stiff systems of ordinary differential equations (ODEs) with multiple time scales. These methods treat different partitions of the system with different timesteps for a more targeted and efficient solution compared to monolithic single rate approaches. With implicit methods used across all partitions, methods must find a balance between stability and the cost of solving nonlinear equations for the stages. In order to characterize this important trade-off, we explore multirate coupling strategies, problems for assessing linear stability, and techniques to efficiently implement Newton iterations for stage equations. Unlike much of the existing multirate stability analysis which is limited in scope to particular methods, we present general statements on stability and describe fundamental limitations for certain types of multirate schemes. New implicit multirate methods up to fourth order are derived, and their accuracy and efficiency properties are verified with numerical tests.

==> conv_cf2.txt <==
50000 50000 50000 9.03034947109808e-08 3.57858550980108e-08 1.94436009224557e-08
69475 69475 69475 4.04000527220583e-07 1.9704569632699e-08 4.48958637981484e-09
96535 96535 96535 3.23542574405626e-08 5.73559913915354e-09 1.4764629798179e-09
134135 134135 134135 1.82492297172255e-08 1.82073551591058e-09 7.7207281552841e-10
186380 186380 186380 3.8238335521143e-09 9.32404332643388e-10 4.02328662334013e-10
258974 258974 258974 1.8888900654495e-09 4.84146578388271e-10 2.09588214573598e-10
359843 359843 359843 1.0256964603068e-09 2.51509288933785e-10 1.09260386718584e-10
500000 500000 500000 5.31025333050961e-10 1.30665709137947e-10 5.70289332402781e-11


==> conv_cf3.txt <==
50000 40000 30000 5.61246754029263e-07 7.70966450973888e-08 1.30146414134545e-07
69475 55580 41685 9.23648846042758e-07 2.24182619392223e-08 5.84794918654432e-08
96535 77228 57921 5.70216616214434e-08 1.31252674238227e-08 9.61120193887229e-09
134135 107308 80481 1.11882455548484e-08 9.90147194547006e-10 2.38378618856621e-10
186380 149104 111828 3.22680060407891e-09 7.9563771549662e-11 9.37788607627609e-11
258974 207179 155384 1.54479406961288e-10 2.94059810950146e-11 4.10719301455011e-11
359843 287874 215906 2.98996551222589e-11 1.0579390356247e-11 1.54099084776599e-11
500000 400000 300000 1.02040534337327e-11 4.47379070388292e-12 6.04082926686792e-12


==> conv_cf4.txt <==
30000 20000 10000 2.04750955821856e-07 4.52993339846049e-07 1.88633042862463e-07
41685 27790 13895 3.6499916638277e-07 9.90097353378184e-08 3.63132017701841e-07
57921 38614 19307 1.43144447673894e-07 6.22461151702731e-08 1.43293233165935e-07
80481 53654 26827 3.56980986988818e-08 4.11138648779555e-09 3.57140195169592e-08
111828 74552 37276 2.87787341789134e-09 1.49044243407589e-09 2.85961829105317e-09
155384 103589 51795 2.52215127015847e-09 1.13821626959305e-10 2.50905936464422e-09
215906 143937 71969 1.8473984155941e-10 3.8679938962765e-12 1.79252103619815e-10
300000 200000 100000 4.26095083081798e-12 4.19273598468405e-12 8.99797537593058e-12


==> conv_midpoint.txt <==
50000 40000 30000 7.44881216674645e-07 4.33202384572655e-07 4.07610379990742e-07
96535 77228 57921 9.59824086070333e-08 7.13070951735376e-08 1.02951871609092e-07
186380 149104 111828 2.03923813036098e-08 1.64581341042413e-08 2.79029552826482e-08
359843 287874 215906 4.98721744751824e-09 4.4149446636527e-09 7.48782988536247e-09
694748 555798 416849 1.33904634411295e-09 1.18478670323794e-09 2.00878853219006e-09
1341348 1073078 804809 3.60595033891255e-10 3.18258533925128e-10 5.39042381060082e-10
2589737 2071790 1553842 9.84292734234848e-11 8.5859360268506e-11 1.44302216561464e-10
5000000 4000000 3000000 2.80384692532456e-11 2.39331026156645e-11 3.87220071962609e-11


==> perf_cf2.txt <==
10000 0.687124 0.0799139 40000 0.528235 0.00350718 5000 0.716227 0.00288634
19307 1.22869 0.0432751 77228 0.965934 0.00250797 9653 1.29403 0.00081766
37276 2.24175 0.0116314 149104 1.76632 0.000786335 18638 2.35183 0.00021874
71969 4.10378 0.00312173 287874 3.29626 0.000179901 35984 4.0974 5.20499e-05
138950 6.95491 0.000773569 555798 6.27118 4.81283e-05 69475 7.59047 1.38588e-05
268270 12.5827 0.000207394 1073078 11.8508 1.27999e-05 134135 14.2251 3.68427e-06
517947 23.4412 5.55345e-05 2071790 21.9481 3.08067e-06 258974 25.8853 9.70201e-07
1000000 43.7225 1.48562e-05 4000000 41.1233 7.29153e-07 500000 46.3348 2.53785e-07



==> perf_cf3.txt <==
10000 1.31753 0.128615 40000 0.898134 0.0137658 5000 1.11618 0.00364217
19307 2.24295 0.036755 77228 1.65914 0.000700938 9653 1.91832 0.000429637
37276 4.12207 0.00572067 149104 3.06149 0.000249062 18638 3.54024 5.56407e-05
71969 7.36992 0.00183931 287874 5.74075 1.42668e-05 35984 6.41067 7.98715e-06
138950 13.2364 0.000129003 555798 11.0166 2.13842e-06 69475 11.337 1.05095e-06
268270 23.796 1.85621e-05 1073078 20.7142 2.89432e-07 134135 20.0902 1.65424e-07
517947 45.0813 2.72052e-06 2071790 37.8758 4.06924e-08 258974 37.4332 2.16605e-08
1000000 84.5721 3.65502e-07 4000000 68.2002 5.98055e-09 500000 70.41 3.09677e-09



==> perf_cf4.txt <==
8000 1.84858 0.0984936 40000 1.57731 0.00154379 5000 1.89658 0.00133464
15446 3.27299 0.123034 77228 2.92673 1.06505e-05 9653 3.30922 1.45138e-05
29821 5.70366 0.00340278 149104 5.40216 9.74078e-06 18638 5.99308 6.85887e-07
57575 10.4836 3.98826e-05 287874 10.1174 2.1746e-07 35984 10.698 1.03264e-07
111160 19.1859 2.78298e-06 555798 18.9885 1.19342e-08 69475 19.2073 2.32582e-08
214616 34.9048 8.2769e-08 1073078 36.2894 3.57668e-09 134135 35.7482 1.95539e-09
414358 63.2975 1.192e-07 2071790 69.6673 1.23058e-10 258974 65.9291 5.36491e-10
800000 116.394 2.98111e-09 4000000 132.696 6.17411e-11 500000 117.713 5.16668e-10


